Emergence of Nestedness in the Public Internet Peering Ecosystem

Nestedness is a property of bipartite complex networks that has been shown to characterize the peculiar structure of biological and economical networks. In a nested network, a node of low degree has its neighborhood included in the neighborhood of nodes of higher degree. Emergence of nestedness is commonly due to two different schemes: i) mutualistic behavior of nodes, where nodes of each class have an advantage in associating with each other, such as plant pollination or seed dispersal networks; ii) geographic distribution of species, captured in a so-called biogeographic network where species represent one class and geographical areas the other one. Nestedness has useful applications on real-world networks such as node ranking and link prediction. Motivated by analogies with biological networks, we study the nestedness property of the public Internet peering ecosystem, an important part of the Internet where autonomous systems (ASes) exchange traffic at Internet eXchange Points (IXPs). We propose two representations of this ecosystem using a bipartite graph derived from PeeringDB data. The first graph captures the AS [is member of] IXP relationship which is reminiscent of the mutualistic networks. The second graph groups IXPs into countries, and we define the AS [is present at] country relationship to mimic a biogeographic network. We statistically confirm the nestedness property of both graphs, which has never been observed before in Internet topology data. From this unique observation, we show that we can use node metrics to extract new key ASes and make efficient prediction of newly created links over a two-year period.

==> figs/results/ASes_nestedrank.csv <==
,Degree,Fitness,Binmatnest
1,Packet Clearing House,Packet Clearing House [0],Packet Clearing House [0]
2,Packet Clearing House AS42,Packet Clearing House AS42 [0],Packet Clearing House AS42 [0]
3,Cloudflare,Cloudflare [0],Facebook Inc AS63293 [14]
4,Akamai Technologies,Facebook Inc AS63293 [13],Cloudflare [-1]
5,Hurricane Electric,Akamai Technologies [-1],Akamai Technologies [-1]
6,VeriSign Global Registry Services,Hurricane Electric [-1],VeriSign Global Registry Services [0]
7,Microsoft,VeriSign Global Registry Services [-1],Hurricane Electric [-2]
8,Facebook Inc,RIPE NCC K-Root Operations [5],Google LLC [1]
9,Google LLC,Netnod [2],Netnod [2]
10,Amazon.com,Facebook Inc [-2],RIPE NCC K-Root Operations [3]
11,Netnod,Google LLC [-2],Facebook Inc [-3]
12,Subspace,Microsoft [-5],Microsoft [-5]
13,RIPE NCC K-Root Operations,Amazon.com [-3],Amazon.com [-3]
14,Imperva,HUAWEI CLOUD [33],Subspace [-2]
15,Netflix,Netskope [12],Netskope [12]
16,Anexia,Subspace [-4],Verizon Digital Media Services (EdgeCast Networks) [13]
17,Facebook Inc AS63293,Verizon Digital Media Services (EdgeCast Networks) [12],Limelight Networks Global [7]
18,Riot Games,Open Peering [87],Netflix [-3]
19,G-Core Labs,Global Cloud Xchange (f.k.a. FLAG Telecom) [55],"SoftLayer Technologies, Inc. (an IBM Company) [38]"
20,Yahoo!,Netflix [-5],G-Core Labs [-1]


==> figs/results/countries_nestedrank.csv <==
,Degree,Complexity,Binmatnest
1,US,US [0],US [0]
2,DE,DE [0],NL [1]
3,NL,NL [0],DE [-1]
4,GB,GB [0],GB [0]
5,SG,SG [0],BR [4]
6,FR,FR [0],SG [-1]
7,JP,JP [0],FR [-1]
8,HK,HK [0],JP [-1]
9,BR,BR [0],HK [-1]
10,AU,AU [0],AU [0]
11,ES,ES [0],RU [4]
12,IT,IT [0],CA [1]
13,CA,CA [0],ES [-2]
14,SE,SE [0],IT [-2]
15,RU,RU [0],SE [-1]
16,PL,PL [0],PL [0]
17,ZA,ZA [0],CZ [2]
18,CH,CH [0],CH [0]
19,CZ,CZ [0],BG [5]
20,AT,AT [0],AT [0]


==> figs/results/ranks_100.csv <==
,Degree_country,Complexity,Degree_AS,Fitness
1,US,US [0],Packet Clearing House,Packet Clearing House [0]
2,DE,DE [0],Packet Clearing House AS42,Packet Clearing House AS42 [0]
3,NL,NL [0],Cloudflare,Cloudflare [0]
4,GB,GB [0],Akamai Technologies,Facebook Inc AS63293 [13]
5,SG,SG [0],Hurricane Electric,Akamai Technologies [-1]
6,FR,FR [0],VeriSign Global Registry Services,Hurricane Electric [-1]
7,JP,JP [0],Microsoft,VeriSign Global Registry Services [-1]
8,HK,HK [0],Facebook Inc,RIPE NCC K-Root Operations [5]
9,BR,BR [0],Google LLC,Netnod [2]
10,AU,AU [0],Amazon.com,Facebook Inc [-2]
11,ES,ES [0],Netnod,Google LLC [-2]
12,IT,IT [0],Subspace,Microsoft [-5]
13,CA,CA [0],RIPE NCC K-Root Operations,Amazon.com [-3]
14,SE,SE [0],Imperva,HUAWEI CLOUD [33]
15,RU,RU [0],Netflix,Netskope [12]
16,PL,PL [0],Anexia,Subspace [-4]
17,ZA,ZA [0],Facebook Inc AS63293,Verizon Digital Media Services (EdgeCast Networks) [12]
18,CH,CH [0],Riot Games,Open Peering [87]
19,CZ,CZ [0],G-Core Labs,Global Cloud Xchange (f.k.a. FLAG Telecom) [55]
20,AT,AT [0],Yahoo!,Netflix [-5]
21,IN,IE [1],Valve Corporation,Blizzard Entertainment [28]
22,IE,IN [-1],SG.GS,Limelight Networks Global [2]
23,AE,AE [0],Zenlayer Inc,G-Core Labs [-4]
24,BG,BG [0],Limelight Networks Global,Riot Games [-6]
25,RO,RO [0],Swisscom,Vodafone Global Network [43]
26,MY,MY [0],M247,Anexia [-10]
27,TH,TH [0],Netskope,"SoftLayer Technologies, Inc. (an IBM Company) [30]"
28,KR,KR [0],Quantil Networks,Imperva [-14]
29,UA,UA [0],Verizon Digital Media Services (EdgeCast Networks),Valve Corporation [-8]
30,DK,DK [0],Equinix Internet Exchange - MLPE,Quantil Networks [-2]
31,TW,TW [0],Telekomunikasi Indonesia Int (TELIN),Wnet Telecom USA [34]
32,CL,CL [0],"Fastly, Inc.",SG.GS [-10]
33,PT,PT [0],i3D.net,Twitch [1]
34,ID,ID [0],Twitch,OVHcloud [4]
35,NZ,NZ [0],StackPath (Highwinds),i3D.net [-2]
36,NO,NO [0],Colt,Equinix Internet Exchange - MLPE [-6]
37,FI,LU [1],IPTP Networks,M247 [-11]
38,LU,FI [-1],OVHcloud,Dropbox [26]
39,BE,BE [0],Forcepoint Cloud,Saudi Telecom Company (STC IGW) [31]
40,TR,TR [0],Cisco Umbrella,Yahoo! [-20]
41,RS,RS [0],NetActuate,"Fastly, Inc. [-9]"
42,GR,GR [0],BT,RETN [2]
43,HU,KE [2],Alibaba Cloud CDN,Zenlayer Inc [-20]
44,AR,HU [-1],RETN,Swisscom [-19]
45,KE,AR [-1],DNS-OARC-112,Telekomunikasi Indonesia Int (TELIN) [-14]
46,PH,SK [1],NetIX Communications Ltd.,EdgeUno [57]
47,SK,PH [-1],HUAWEI CLOUD,IX Reach [8]
48,NG,CO [1],Apple Inc.,RouteIX Networks [24]
49,CO,NG [-1],Blizzard Entertainment,NetIX Communications Ltd. [-3]
50,LT,LT [0],CacheFly,Colt [-14]


==> figs/results/ranks_1000.csv <==
,Degree_country,Complexity,Degree_AS,Fitness
1,DE,DE [0],Packet Clearing House,Packet Clearing House [0]
2,US,US [0],Packet Clearing House AS42,Packet Clearing House AS42 [0]
3,NL,NL [0],Cloudflare,Facebook Inc AS63293 [14]
4,GB,GB [0],Akamai Technologies,Akamai Technologies [0]
5,BR,BR [0],Hurricane Electric,Cloudflare [-2]
6,FR,FR [0],VeriSign Global Registry Services,Nexusguard Limited [232]
7,SG,SG [0],Microsoft,VeriSign Global Registry Services [-1]
8,HK,HK [0],Facebook Inc,Hurricane Electric [-3]
9,RU,RU [0],Google LLC,RIPE NCC K-Root Operations [4]
10,JP,JP [0],Amazon.com,Core-Backbone [66]
11,AU,AU [0],Netnod,Facebook Inc [-3]
12,CH,CH [0],Subspace,Netnod [-1]
13,SE,SE [0],RIPE NCC K-Root Operations,Sprint [132]
14,CA,CA [0],Imperva,Google LLC [-5]
15,ZA,ZA [0],Anexia,Microsoft [-8]
16,IT,IT [0],Netflix,Equinix Internet Exchange - MLPE [14]
17,ES,ES [0],Facebook Inc AS63293,MBIX Route Servers [1268]
18,PL,PL [0],Yahoo!,Univision Mongolia [1275]
19,CZ,CZ [0],Valve Corporation,S-IT Informationstechnologie Betreiber GmbH & Co. KG [1300]
20,ID,ID [0],Riot Games,Netskope [8]
21,IN,IN [0],G-Core Labs,Amazon.com [-11]
22,UA,UA [0],SG.GS,Vodacom [362]
23,RO,RO [0],Zenlayer Inc,ELETRONET [362]
24,AT,AT [0],Swisscom,Dropbox [42]
25,BG,BG [0],Limelight Networks Global,Capital Online Data Service Ltd [77]
26,IE,IE [0],M247,Fiber Telecom Italia [157]
27,DK,DK [0],Quantil Networks,Subspace [-15]
28,AE,KR [1],Netskope,Zayo France [94]
29,KR,AE [-1],Verizon Digital Media Services (EdgeCast Networks),VOXILITY [129]
30,TH,TH [0],Equinix Internet Exchange - MLPE,Olivenet Network [201]
31,NZ,NZ [0],"Fastly, Inc.",Acquire Asia Pacific [331]
32,TW,PT [1],Telekomunikasi Indonesia Int (TELIN),Norlys Tele [452]
33,PT,TW [-1],i3D.net,Hivane [254]
34,MY,MY [0],Twitch,VNIX-HCM Route Servers [1202]
35,NO,NO [0],StackPath (Highwinds),Teknologi Bumi Nusantara [1202]
36,AR,AR [0],IPTP Networks,ACORUS NETWORKS [60]
37,LU,LU [0],Colt,Alanyhq Networks Limited [49]
38,FI,FI [0],BT,Liquid Telecommunications Ltd [57]
39,SK,SK [0],Forcepoint Cloud,Sunrise Communications AG [189]
40,CL,CL [0],NetActuate,UpCloud [293]
41,CN,CN [0],Cisco Umbrella,Riot Games [-21]
42,TR,TR [0],OVHcloud,Kevin Buehl AS35619 [195]
43,BE,BE [0],Alibaba Cloud CDN,SEACOM [109]
44,GR,GR [0],RETN,SG.GS [-22]
45,HU,HU [0],DNS-OARC-112,Cool Ideas Service Provider Pty Ltd [603]
46,NG,LV [2],NetIX Communications Ltd.,China Mobile International [60]
47,KE,NG [-1],Apple Inc.,Defense.Net [520]
48,LV,KE [-1],Alibaba,Anexia [-33]
49,EE,EE [0],HUAWEI CLOUD,Fibrenoire [773]
50,RS,RS [0],Blizzard Entertainment,G-Core Labs [-29]


==> figs/results/ranks_10000.csv <==
,Degree_country,Complexity,Degree_AS,Fitness
1,US,US [0],Packet Clearing House,Packet Clearing House [0]
2,BR,BR [0],Packet Clearing House AS42,Packet Clearing House AS42 [0]
3,DE,DE [0],Cloudflare,Facebook Inc AS63293 [14]
4,NL,NL [0],Akamai Technologies,Cloudflare [-1]
5,GB,GB [0],Hurricane Electric,Akamai Technologies [-1]
6,IN,IN [0],VeriSign Global Registry Services,IProute [1518]
7,FR,FR [0],Microsoft,"Cisco Systems, Inc. [229]"
8,PL,PL [0],Facebook Inc,Mass Response / spusu [1495]
9,RU,RU [0],Google LLC,Facebook Inc [-1]
10,AU,AU [0],Amazon.com,VeriSign Global Registry Services [-4]
11,ZA,ZA [0],Netnod,Cloudata [1279]
12,CA,CA [0],Subspace,Netnod [-1]
13,SG,SG [0],RIPE NCC K-Root Operations,Hurricane Electric [-8]
14,JP,JP [0],Imperva,Tiggee [59]
15,IT,IT [0],Netflix,Quantil Networks [15]
16,ID,ID [0],Anexia,RIPE NCC K-Root Operations [-3]
17,CH,CH [0],Facebook Inc AS63293,RASCOM [98]
18,HK,HK [0],Valve Corporation,Dolphin Telecom [402]
19,AR,AR [0],G-Core Labs,Acquire Asia Pacific [416]
20,SE,SE [0],Yahoo!,Google LLC [-11]
21,ES,ES [0],Riot Games,Bangladesh Telecommunications [1454]
22,UA,UA [0],Limelight Networks Global,iNET Communications [1662]
23,CZ,CZ [0],Zenlayer Inc,OtradnoeNet [1665]
24,RO,RO [0],Swisscom,Radiokomunikace [1626]
25,AT,AT [0],SG.GS,Nasional Online [4259]
26,BG,BG [0],Netskope,Andalas Media Informatika [5081]
27,CL,CL [0],Verizon Digital Media Services (EdgeCast Networks),Modern Networks Services [4894]
28,NZ,NZ [0],M247,GILEADE TELECOMUNICACOES E MULTIMIDIA [4799]
29,MY,MY [0],Equinix Internet Exchange - MLPE,MARTON [4833]
30,IE,TW [1],Quantil Networks,cloudinfrastack [4841]
31,TW,IE [-1],"Fastly, Inc.",Ehiweb [4847]
32,NO,NO [0],Telekomunikasi Indonesia Int (TELIN),Microsoft [-25]
33,DK,DK [0],Twitch,Ooredoo Qatar formerly Qatar Telecom [124]
34,TH,TH [0],StackPath (Highwinds),Seeweb [928]
35,AE,CN [1],i3D.net,Verizon Business - EMEA [27]
36,CN,AE [-1],IPTP Networks,TELE2 [142]
37,KR,KR [0],Colt,"Choopa, LLC [75]"
38,BE,BE [0],NetActuate,Amazon.com [-28]
39,LU,LU [0],BT,FPT Telecom [379]
40,PT,PT [0],OVHcloud,Cloudbase [1640]
41,SK,SK [0],Cisco Umbrella,Telehouse [248]
42,GR,GR [0],Forcepoint Cloud,Foton Telecom CJSC [180]
43,FI,FI [0],Alibaba Cloud CDN,atom86 [675]
44,NG,NG [0],RETN,Superimagem Tecnologia em Eletrônica [5211]
45,HU,HU [0],DNS-OARC-112,AIRNET Italy [4803]
46,KE,KE [0],Blizzard Entertainment,Simm IT Services [4803]
47,TR,LV [1],NetIX Communications Ltd.,Gelexiy Cab Net [4788]
48,LV,LT [1],Alibaba,Sri Ram Broadband Services [4788]
49,LT,PH [1],Apple Inc.,Viriya Surya Abadi [4788]
50,PH,TR [-3],CacheFly,Subspace [-38]


==> figs/results/ranks_500.csv <==
,Degree_country,Complexity,Degree_AS,Fitness
1,DE,DE [0],Packet Clearing House,Packet Clearing House [0]
2,NL,NL [0],Packet Clearing House AS42,Packet Clearing House AS42 [0]
3,US,US [0],Cloudflare,Facebook Inc AS63293 [14]
4,GB,GB [0],Akamai Technologies,Akamai Technologies [0]
5,FR,FR [0],Hurricane Electric,Cloudflare [-2]
6,SG,SG [0],VeriSign Global Registry Services,RIPE NCC K-Root Operations [7]
7,BR,BR [0],Microsoft,Hurricane Electric [-2]
8,JP,JP [0],Facebook Inc,VeriSign Global Registry Services [-2]
9,HK,HK [0],Google LLC,FusedIT Trust [107]
10,RU,RU [0],Amazon.com,Facebook Inc [-2]
11,AU,AU [0],Netnod,Netnod [0]
12,SE,SE [0],Subspace,NORDUnet [72]
13,CA,CA [0],RIPE NCC K-Root Operations,Google LLC [-4]
14,ES,CH [1],Imperva,Microsoft [-7]
15,CH,ES [-1],Anexia,Psychz Networks [146]
16,IT,IT [0],Netflix,Zayo France [98]
17,ZA,ZA [0],Facebook Inc AS63293,Netskope [9]
18,CZ,CZ [0],Valve Corporation,EPIX.Katowice-LOCAL [605]
19,PL,PL [0],Yahoo!,IPTP NETWORKS S.A.C. [608]
20,IN,IN [0],Riot Games,Amazon.com [-10]
21,RO,RO [0],G-Core Labs,Verizon Digital Media Services (EdgeCast Networks) [8]
22,AT,UA [1],Limelight Networks Global,Subspace [-10]
23,UA,AT [-1],Zenlayer Inc,CentralNic Anycast A [43]
24,BG,BG [0],Swisscom,KT Corporation (Korea Telecom) [214]
25,IE,IE [0],SG.GS,China Mobile International [74]
26,ID,ID [0],Netskope,GEANT IAS [69]
27,DK,DK [0],Equinix Internet Exchange - MLPE,Virtual Technologies & Solutions [71]
28,KR,KR [0],Quantil Networks,euNetworks Group [195]
29,AE,AE [0],Verizon Digital Media Services (EdgeCast Networks),Türk Telekom International [79]
30,MY,MY [0],M247,IELO [324]
31,TH,TH [0],"Fastly, Inc.",Equinix Metal [169]
32,NZ,NZ [0],Telekomunikasi Indonesia Int (TELIN),Alanyhq Networks Limited [62]
33,PT,PT [0],StackPath (Highwinds),Flys Interativa AS28663 [412]
34,FI,TW [1],i3D.net,Telekenex Inc [492]
35,TW,FI [-1],Twitch,Allegro.pl Poland [587]
36,NO,NO [0],IPTP Networks,Yandex [578]
37,LU,LU [0],Colt,G-Core Labs [-16]
38,SK,SK [0],Forcepoint Cloud,Valve Corporation [-20]
39,CL,CL [0],OVHcloud,HUAWEI CLOUD [11]
40,BE,BE [0],Cisco Umbrella,SG.GS [-15]
41,TR,TR [0],NetActuate,Netflix [-25]
42,KE,KE [0],BT,"SoftLayer Technologies, Inc. (an IBM Company) [16]"
43,HU,HU [0],RETN,Anexia [-28]
44,GR,CN [1],Alibaba Cloud CDN,Internap [236]
45,CN,GR [-1],DNS-OARC-112,Wnet Telecom USA [22]
46,RS,RS [0],Blizzard Entertainment,i3D.net [-12]
47,AR,AR [0],Apple Inc.,WebEx Communications [138]
48,EE,EE [0],NetIX Communications Ltd.,Imperva [-34]
49,NG,LV [1],Alibaba,Convergenze S.p.A. [115]
50,LV,NG [-1],HUAWEI CLOUD,Linkedin [117]


==> peeringtypes.csv <==
Name,System type,Row nodes,Column nodes,Links
Ecology1,Pollination network,Pollinator animal,Plants,Pollinator pollinates plant
Ecology2,Spatial networks,Species,Island/site,Species occupy island/site
PeeringDB1,IXP members,AS,IXPs of a region,AS has invested in IXP
PeeringDB2,IXP diversity,AS type,IXP,AS type is represented in IXP
PeeringDima,IXP members,Specific AS,country(IXP agglomeration),AS has invested in country
